Accretion spin-up of the massive component in the neutron star stripping model for short gamma-ray bursts

In this paper, we use analytical methods to study the last stages of the double neutron star (NS) system evolution. Depending on the initial masses of the components, this evolution can occur either in the framework of the merging scenario or in the NS stripping model. The main new ingredient of this work, compared with the previous calculations, is accounting for accretion spin-up of the massive component. This effect leads to a significant decrease in the duration of the stable mass transfer of matter in the stripping mechanism. Within the framework of the Newtonian approximation, we determine the mass boundary between the merging and stripping scenarios. It is shown that this boundary weakly depends on the total mass of the system and the specific form of the NS equation of state and is determined mainly by the initial mass ratio of the components. The stripping scenario is realized at M2/M1<0.8, so it should make a large contribution to the population of close to us gravitational wave events from NS-NS coalescing binaries and accompanying short gamma-ray bursts. Nevertheless, the value obtained requires further clarification, taking into account relativistic effects, possible non-conservative mass transfer, etc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
